Preconditioned Additive Gaussian Processes with Fourier Acceleration

Gaussian processes (GPs) are crucial in machine learning for quantifying uncertainty in predictions. However, their associated covariance matrices, defined by kernel functions, are typically dense and large-scale, posing significant computational challenges. This paper introduces a matrix-free method that utilizes the Non-equispaced Fast Fourier Transform (NFFT) to achieve nearly linear complexity in the multiplication of kernel matrices and their derivatives with vectors for a predetermined accuracy level. To address high-dimensional problems, we propose an additive kernel approach. Each sub-kernel in this approach captures lower-order feature interactions, allowing for the efficient application of the NFFT method and potentially increasing accuracy across various real-world datasets. Additionally, we implement a preconditioning strategy that accelerates hyperparameter tuning, further improving the efficiency and effectiveness of GPs.

==> additive_accuracy.txt <==
l bike_g ctslice_g elevators_g keggdirected_g keggundirected_g poletele_g protein_g road3d_g bike_m ctslice_m elevators_m keggdirected_m keggundirected_m poletele_m protein_m road3d_m 
0.01   1.38902764589753058289   0.72999669620059326469   3.53216836934132372150   2.20199882871537244711   5.06067056358711919728   3.38359056518568124261   9.86953468858373561545   2.2439880364602982076   1.39356422414155067813   0.94641491960649215542   3.63319850749071049378   2.15946486410775628784   6.17094179707638357257   3.86383771071201786995   9.87885519544162171712   2.3536543812620744908 
0.016237767391887217   1.32671794813795762558   0.19179203383212650724   3.32836904208620643075   2.21668943659243478095   3.31916785946668957408   2.59643400676445779141   9.79039773886755781973   1.9521486698751207011   1.34161935467350579287   0.51369972923750661931   3.52423838489001672869   2.18050806026634402812   4.43584307846585801371   3.12534825588888010017   9.83197011751230753873   2.1511968293030268029 
0.026366508987303583   1.17791157872062668410   0.01107505699701841900   3.06110190016795868928   2.09861555738566929463   2.25286068138609119060   1.77167092527801117718   9.53971710430317543228   1.5921626768994223688   1.22564236132123172140   0.22069625461124103838   3.30397115505213623265   2.15974577390004318644   3.17480648459523084881   2.27024696505842626948   9.67361957940784833454   1.8494186877238012467 
0.04281332398719394   0.89443071880934443829   0.00001790221731567806   2.54161035174180849339   1.86063632166202075346   1.60985730266856474913   1.10048632373900656667   8.76033054999060922796   1.2149103577145665688   1.00829815118652943440   0.08786688095204141236   2.78699673426329175285   2.05282715130899395817   2.25971111162384730164   1.50703529100674971097   9.05919318192778533216   1.4759779513789605953 
0.06951927961775606   0.49140293189417511011   0.00000001504029999470   1.39913529726893859362   1.51219897240789635795   1.09557483648558462441   0.58258975597303841454   6.54311222773571010691   0.8098674348903180941   0.69297819553570583206   0.03597309973795886212   1.79218871919155664507   1.79171876562909626607   1.56270830335909405306   0.91128940911131040004   7.14249080336437991434   1.0778241402330011045 
0.11288378916846889   0.12411889283478980128   0.00000017527495967250   0.33203844117926739621   0.91454073827873449964   0.64074862793315556786   0.16100852288773603860   3.33841347065020510598   0.3628872905479379462   0.37517125755227193062   0.01581122310318712823   0.83871922492396810966   1.37228682865780848843   1.01399905495235787001   0.48055881705881903221   4.12050271963346848025   0.6891963868450399211 
0.18329807108324356   0.00489247502478692455   0.00002805068009987065   0.02818897106753685475   0.50078407910158440064   0.24951172768238757960   0.00933537928341208328   1.15766499332635852682   0.0467460611760586869   0.16645558743756386222   0.00756727990137510617   0.34511464760878435287   0.93085050164435878539   0.60968414396473169514   0.22387115557870670979   1.98544720660754614450   0.3737937425391547052 
0.29763514416313175   0.00000344600779500174   0.00010637147213125129   0.00024125897758016919   0.21598682919973902217   0.03958983762258941330   0.00001748068731571215   0.30041696696393138666   0.0003196692751848375   0.06950911994972777674   0.00391397707096477476   0.14619787236142067766   0.58047932451385253483   0.35156833915020002657   0.10104030402131168598   0.96788101373024970631   0.1834139463442853723 
0.4832930238571752   0.00000979635477749423   0.00009668094384244904   0.00000000851366890207   0.03077611927630483774   0.00115761442729726458   0.00000612590700072098   0.04853271310355990881   0.0000000218734662086   0.02958331049387365186   0.00214906080459851536   0.06783424539198119885   0.34262225848877747580   0.20324235798117676333   0.04755337248711401232   0.49916956127467787541   0.0896195379159146626 
0.7847599703514611   0.00012121819534098487   0.00005108421065089796   0.00000049159603306832   0.00091145103531488987   0.00000176731368033876   0.00007980111064789699   0.00139695223957588596   0.0000000486305756697   0.01325874183779189412   0.00123020189881070576   0.03440528844386281371   0.19577878508873322594   0.12018000974874258613   0.02388049517130472199   0.26787454257077863984   0.0444666891827341856 
1.2742749857031335   0.00016356144401538197   0.00002197137656785375   0.00002562654780971822   0.00000146716281840013   0.00000000868497468142   0.00011290787006062804   0.00000034809292794489   0.0000671604929265754   0.00639648006320486882   0.00072377149492584012   0.01863170220593015139   0.10972026092120346075   0.07257133704918942996   0.01273648129998279643   0.14774163518513297455   0.0218600520624236370 
2.06913808111479   0.00013236985069046167   0.00000874045877031998   0.00008637992801035872   0.00000478000353293277   0.00000098407261690658   0.00007851137123415937   0.00000030667162109750   0.0004938825297095432   0.00332191297994046753   0.00043329450563055823   0.01055120078507896381   0.06103075481542238195   0.04436282706916111485   0.00711943256294176891   0.08383481654432639596   0.0108208974357801614 
3.359818286283781   0.00008370225756779383   0.00000337583687907696   0.00010951262136623416   0.00004488651400831560   0.00003435279257284771   0.00004992896949059868   0.00002768897035291884   0.0005440072138184301   0.00182938965115893911   0.00026222721637167234   0.00615913731963036500   0.03420727534805190900   0.02726605272588171827   0.00411538853673082405   0.04893795699060827370   0.0055938928017114772 
5.455594781168514   0.00004005997666443094   0.00000128963043911219   0.00006855072449674271   0.00005318575137938416   0.00007014339671463282   0.00002511394187331130   0.00009859233306908970   0.0003056842959161568   0.00104965813647785763   0.00015976718571448776   0.00366837124850725137   0.01952726665996276992   0.01679192201819771149   0.00243367033366090292   0.02921267423094185689   0.0030506697668345509 
8.858667904100823   0.00001667216833308414   0.00000049119687206821   0.00003154944681159381   0.00003901527136078722   0.00005004953058986087   0.00001071383803981052   0.00012906280802418366   0.0001343331936178285   0.00061861468442864481   0.00009774531840227974   0.00221316607370018389   0.01137987276407598745   0.01034783112141294051   0.00146083392380501960   0.01769263560882455497   0.0017375889792800728 
14.38449888287663   0.00000655373247078926   0.00000018817406285175   0.00001288610968712748   0.00002429055342783396   0.00002409697570704874   0.00000425430356083621   0.00008802089654646654   0.0000538591260133420   0.00037077855854792085   0.00005995355914542209   0.00134594340708089747   0.00674967123461472571   0.00637720158756121137   0.00088532944972100113   0.01080374625950236873   0.0010194719367963992 
23.357214690901213   0.00000251970008500844   0.00000007531802308060   0.00000503167322116104   0.00001160922974674846   0.00000999677292294218   0.00000164228029780441   0.00004226324534584249   0.0000208595370890253   0.00022456582671063409   0.00003683182217107696   0.00082255663430410902   0.00405582272372137769   0.00392969089864033099   0.00053981311495125304   0.00662523174257482160   0.0006094740799256138 
37.92690190732246   0.00000096057045603953   0.00000003700330062847   0.00000193452282744004   0.00000482857004223855   0.00000391531778744300   0.00000062750791814515   0.00001754845369364730   0.0000079727249404570   0.00013688746121879981   0.00002264982966692990   0.00050419841827486968   0.00245887254001116639   0.00242112607001360213   0.00033039446321970198   0.00407137419755315179   0.0003685948441252793 
61.584821106602604   0.00000036522603337936   0.00000002722956109157   0.00000074269272922713   0.00000189504658181081   0.00000149588016478881   0.00000023990942109077   0.00000688078708851698   0.0000030310599380948   0.00008377192645459739   0.00001393762128006016   0.00030962001685780138   0.00149939860960279629   0.00149147573290616536   0.00020269877392670277   0.00250454098273346446   0.0002244924710921548 
100.0   0.00000013945965963678   0.00000002545364068812   0.00000028869732387283   0.00000072702864904515   0.00000056185097354340   0.00000009455622429484   0.00000263436301562807   0.0000011492847816145   0.00005139098394842239   0.00000858046311996083   0.00019034536986703668   0.00091771207006539294   0.00091869122098303712   0.00012454036282577601   0.00154147801118585757   0.0001373153000421411 


==> dadditive_accuracy.txt <==
l bike_g ctslice_g elevators_g keggdirected_g keggundirected_g poletele_g protein_g road3d_g bike_m ctslice_m elevators_m keggdirected_m keggundirected_m poletele_m protein_m road3d_m 
0.01   1.00297998091122497755   0.92948309084469926677   1.01098229186429455773   1.01205720347137839710   1.00658813731413299131   1.00365756654781956847   1.96532704100653088375   1.0027237409401099643   1.00780579085742938439   0.65166050771111871942   1.03898562075212574918   1.02023781931728763084   1.01459231348771061754   1.00840986337705795783   2.66556353433546711074   1.0074737728330120933 
0.016237767391887217   1.00282571428832190108   0.44775723186165183876   1.02054980552963003859   1.01273531670284544504   1.00619547849137003226   1.00335319419741697544   1.69230831114054969255   1.0030373987793439472   0.99532949113886914905   0.35213792271019089819   1.05772619877750884143   1.02379013585447742329   1.01947562455432838568   1.00403146696327127962   2.26687180902430762686   1.0091861758102067536 
0.026366508987303583   0.99871721818927949865   0.05541960350677731240   1.02752409012530598886   1.01044781492806023948   1.00881233527103009173   1.00137292625480900377   1.49337149267239865935   1.0034673532745583823   0.91799241291664024356   0.16761621507708471257   1.05924343521396524537   1.02848371949145156456   1.02761754877317468271   0.97583281989204928575   1.90133883536138159620   1.0117585978218019970 
0.04281332398719394   0.87482400879015498329   0.00027016399115484295   1.01680571900611926850   1.00970402882990417659   1.01170162588024226125   0.94453209604502674779   1.33163630613297612193   1.0024059517097767546   0.75660064462304477129   0.07915216719960735392   0.98040676294325490581   1.04104651100226242022   1.03637918010754992437   0.88393040712363402100   1.56521785651383682492   1.0045106092100237749 
0.06951927961775606   0.65850608918071940057   0.00000002761127883705   0.97185605809168951197   1.00968782958981551090   1.00384796305998724719   0.82713812120615282097   1.18555303876309525712   0.9869618853622432741   0.52396672372717700839   0.04006132782542055210   0.76813773933483098233   1.04882188414045440794   1.03451554185608207703   0.67206549808309601346   1.31932176403812628784   0.8970499624388831305 
0.11288378916846889   0.33555436447521708176   0.00000423478070634136   0.58127011459578714625   0.99723948796314887399   0.97255573994834743079   0.44936223098719590974   1.07752040209789257119   0.7616221465823368452   0.28375958039400900335   0.02285251488117558821   0.49004101216789003326   1.05009061092375155511   0.99272538240617647087   0.40866503395264686116   1.19008307020758108408   0.6341120951757285295 
0.18329807108324356   0.02830087517799442787   0.00031631668627411075   0.11192701597929750890   0.88830772271871538681   0.83381315186455595700   0.06148054631129622888   0.99611987478494989912   0.2149115569083588084   0.13956035470513716845   0.01351619751508900853   0.28094738319037249052   0.99574503520790946798   0.84033758190486651518   0.22356060715008257977   1.11918986597010583495   0.3715026476591308246 
0.29763514416313175   0.00005510845399323901   0.00019643733860010240   0.00282974089919260999   0.68736867015391511782   0.29396005888450765786   0.00030739644453225084   0.74090268269247516741   0.0037243374794978978   0.06671832700817756368   0.00676636367089746699   0.16011554609540784577   0.75704098924699037010   0.54187245344410195358   0.11876147642783527192   0.94151945402838510546   0.2026909166429445852 
0.4832930238571752   0.00007132872689134016   0.00013051409500939451   0.00000011759712967936   0.17129893412282121146   0.01142063902870797329   0.00005498421796642063   0.19673170038748888366   0.0000000511689512433   0.03131377781330867832   0.00302308302599946579   0.08268943877305338919   0.43525622391886747975   0.27725803318540848119   0.05844608464466539283   0.57590649860969866936   0.1000258052630232097 
0.7847599703514611   0.00021654293827691465   0.00007233774555377812   0.00000431720516183082   0.00518153734005962364   0.00002236938480566828   0.00014739210846290076   0.00874812305234417588   0.0000005835926318105   0.01440363667620781114   0.00145262807284477630   0.03938434855045628430   0.22440458973887777994   0.14106039166100156623   0.02736549889198725688   0.29881613881018687096   0.0469244916818215562 
1.2742749857031335   0.00017535239895641918   0.00002708841527672937   0.00004939858757197116   0.00001138695869270525   0.00000001267172241886   0.00011504211107624461   0.00000350978463444284   0.0002133392635072012   0.00674647663584624410   0.00077677999259717883   0.01987237262666051787   0.11673853678108940535   0.07781144343457861712   0.01359664205936425910   0.15649174961496184477   0.0224859337744186295 
2.06913808111479   0.00013644287514584410   0.00000965107825700326   0.00009602346988917345   0.00001112734925687837   0.00000318356701308215   0.00008277341336353340   0.00000120606580676896   0.0005370464084225191   0.00340535397431550096   0.00044564044158437841   0.01083745035915432801   0.06258701047051264121   0.04562043854896406098   0.00731624615691243377   0.08600142105535808768   0.0110033712942888238 
3.359818286283781   0.00008517900250762114   0.00000351850797760932   0.00010984586800019763   0.00004677639176016632   0.00003862061651004625   0.00005078641982039810   0.00003378629767257573   0.0005451521280600026   0.00184802651777270688   0.00026507796822119328   0.00622400676552149670   0.03453501597861256822   0.02756183712899051147   0.00415970802172541121   0.04944212216526232273   0.0056398006456301347 
5.455594781168514   0.00004053124639368365   0.00000131078530833796   0.00006908771791625081   0.00005346043932204043   0.00007014297204709406   0.00002539143554645325   0.00009977842262772731   0.0003082812967878105   0.00105375412325682863   0.00016041975282790196   0.00368295222565119974   0.01959118183898322582   0.01686050322532326590   0.00244362239782589235   0.02932539380031743206   0.0030610637049543914 
8.858667904100823   0.00001676344818135336   0.00000049424699565421   0.00003170115085825256   0.00003907558827907006   0.00005016633691180627   0.00001077144188163578   0.00012909627552803562   0.0001349948949218921   0.00061949266817361509   0.00009789136255410981   0.00221636031454851192   0.01138939415367610543   0.01036337154424138776   0.00146304503118857782   0.01771612291461358013   0.0017397827649846338 
14.38449888287663   0.00000656800950479969   0.00000018860012356273   0.00001291289067836039   0.00002430136534246192   0.00002413751212158017   0.00000426369794302948   0.00008808554994742374   0.0000539706959498941   0.00037094990357757428   0.00005998408633166306   0.00134658271149432161   0.00674911120702033265   0.00638051576053267830   0.00088579960629224053   0.01080758740260963531   0.0010198705997452456 
23.357214690901213   0.00000252165782092839   0.00000007537162829787   0.00000503551511781568   0.00001160997214217536   0.00001000415105603994   0.00000164363862815910   0.00004228153325838808   0.0000208749103926230   0.00022458766922355024   0.00003683680629831173   0.00082264411697989222   0.00405411061696207657   0.00393026679878050005   0.00053989840818320775   0.00662513588245642725   0.0006095054302258125 
37.92690190732246   0.00000096078415084592   0.00000003700660241558   0.00000193495190879435   0.00000482716819450344   0.00000391631083325724   0.00000062768065082013   0.00001754970482706284   0.0000079742602156866   0.00013688187584901307   0.00002264968379641032   0.00050418153678556904   0.00245753602537395833   0.00242113778142446145   0.00033039998755227638   0.00407074399630332016   0.0003685662121914542 
61.584821106602604   0.00000036522918349829   0.00000002722753449459   0.00000074270010929269   0.00000189415267335993   0.00000149595539587933   0.00000023992404783542   0.00000688001159418296   0.0000030310006930172   0.00008376416294183787   0.00001393678297733967   0.00030959328734949282   0.00149852157019140131   0.00149140270283748696   0.00020269133928803572   0.00250402038562539189   0.0002244642582534198 
100.0   0.00000013944941993793   0.00000002545130855876   0.00000028867670278841   0.00000072662988813096   0.00000056183426882983   0.00000009455404613371   0.00000263386275034695   0.0000011491688963846   0.00005138522936564983   0.00000857977263483499   0.00019032515376776927   0.00091716354458618499   0.00091862747867780203   0.00012453328797592235   0.00154112675088114858   0.0001372956640305142 


==> estimates_mat3d.txt <==
ell matM16  dermatM16  matM32  dermatM32  matM64  dermatM64
3.9062e-03   1.6553e+01   2.4298e+05   7.2717e+00   2.2102e+04   3.4278e+00   2.9976e+03
7.8125e-03   8.2765e+00   1.5981e+04   3.6359e+00   1.7304e+03   1.7139e+00   3.5188e+02
1.5625e-02   4.1382e+00   1.1974e+03   1.8179e+00   1.9541e+02   8.5695e-01   6.3127e+01
3.1250e-02   2.0691e+00   1.2450e+02   9.0897e-01   3.4028e+01   4.2848e-01   1.4229e+01
6.2500e-02   1.0346e+00   2.0196e+01   4.5448e-01   7.5806e+00   2.1424e-01   3.4602e+00
1.2500e-01   5.1728e-01   4.3659e+00   2.2724e-01   1.8372e+00   1.0712e-01   8.5898e-01
2.5000e-01   2.5864e-01   1.0488e+00   1.1362e-01   4.5569e-01   5.3560e-02   2.1436e-01
5.0000e-01   1.2932e-01   2.5953e-01   5.6811e-02   1.1370e-01   2.6780e-02   5.3567e-02
1.0000e+00   6.4660e-02   6.4715e-02   2.8405e-02   2.8410e-02   1.3390e-02   1.3390e-02
2.0000e+00   3.2330e-02   1.6168e-02   1.4203e-02   7.1016e-03   6.6949e-03   3.3475e-03
4.0000e+00   1.6165e-02   4.0415e-03   7.1013e-03   1.7753e-03   3.3475e-03   8.3687e-04
8.0000e+00   8.0825e-03   1.0103e-03   3.5507e-03   4.4383e-04   1.6737e-03   2.0922e-04
1.6000e+01   4.0412e-03   2.5258e-04   1.7753e-03   1.1096e-04   8.3687e-04   5.2304e-05
3.2000e+01   2.0206e-03   6.3144e-05   8.8766e-04   2.7740e-05   4.1843e-04   1.3076e-05
6.4000e+01   1.0103e-03   1.5786e-05   4.4383e-04   6.9349e-06   2.0922e-04   3.2690e-06
1.2800e+02   5.0516e-04   3.9465e-06   2.2192e-04   1.7337e-06   1.0461e-04   8.1725e-07


==> measured_errors_mat3d.txt <==
ell matM16  dermatM16  matM32  dermatM32  matM64  dermatM64
3.9062e-03   6.7087e-01   9.6229e-01   1.8732e-01   4.7621e-01   5.2347e-02   2.2898e+00
7.8125e-03   6.4944e-01   1.0694e+01   1.7686e-01   4.9348e+00   4.0171e-02   3.0855e+00
1.5625e-02   5.3038e-01   1.6353e+01   1.3087e-01   5.4063e+00   2.3757e-02   1.3297e+00
3.1250e-02   3.3780e-01   8.6097e+00   7.5815e-02   2.1618e+00   1.2470e-02   3.8569e-01
6.2500e-02   1.8364e-01   2.7597e+00   3.9535e-02   6.1434e-01   6.3141e-03   1.0016e-01
1.2500e-01   9.3939e-02   7.4162e-01   1.9979e-02   1.5885e-01   3.1700e-03   2.5219e-02
2.5000e-01   4.7059e-02   1.8953e-01   1.0004e-02   4.0108e-02   1.5970e-03   6.7867e-03
5.0000e-01   2.3429e-02   4.7315e-02   5.0030e-03   1.0022e-02   2.1448e-03   1.7871e-03
1.0000e+00   1.1692e-02   1.1731e-02   4.0651e-03   2.5013e-03   1.9341e-03   8.8072e-04
2.0000e+00   6.3083e-03   2.9232e-03   2.8980e-03   9.3500e-04   1.3767e-03   4.4524e-04
4.0000e+00   3.8903e-03   7.6856e-04   1.7302e-03   3.5583e-04   8.2126e-04   1.6906e-04
8.0000e+00   2.1602e-03   2.4171e-04   9.4532e-04   1.0768e-04   4.4853e-04   5.1117e-05
1.6000e+01   1.1383e-03   6.7412e-05   4.9409e-04   2.9511e-05   2.3439e-04   1.4003e-05
3.2000e+01   5.8426e-04   1.7779e-05   2.5258e-04   7.7182e-06   1.1981e-04   3.6614e-06
6.4000e+01   2.9599e-04   4.5641e-06   1.2770e-04   1.9732e-06   6.0570e-05   9.3596e-07
1.2800e+02   1.4897e-04   1.1562e-06   6.4205e-05   4.9882e-07   3.0452e-05   2.3660e-07


